Behavioural Prototypes

We sketch a simple language of concurrent objects which explores the design space between type systems and continuous testing. In our language, programs are collections of communicating automata checked automatically for multiparty compatibility. This property, taken from the session types literature but here applied to terms rather than types, guarantees that no state-related errors arise during execution: no object gets stuck because it was sent the wrong message, and every message is processed.

==> abstract.txt <==
I'll demo a simple language of concurrent objects which explores the
design space between type systems and continuous testing. In our
language, finite-state programs are checked automatically for multiparty
compatibility. This property of communicating automata, taken from the
session types literature but here applied to terms rather than types,
guarantees that no state-related errors arise during execution: no
object gets stuck because it was sent the wrong message, and every
message is processed.

The usual object-oriented notion of subtyping is also interpreted at the
level of terms rather than types. An abstraction takes the form of a
prototypical implementation against which another program can be
automatically tested for behavioural conformance. Any program can act as
an abstraction, and conversely every abstraction is a concrete program
that can be executed.

